Forecasting inflation using disaggregates and machine learning

This paper examines the effectiveness of several forecasting methods for predicting inflation, focusing on aggregating disaggregated forecasts - also known in the literature as the bottom-up approach. Taking the Brazilian case as an application, we consider different disaggregation levels for inflation and employ a range of traditional time series techniques as well as linear and nonlinear machine learning (ML) models to deal with a larger number of predictors. For many forecast horizons, the aggregation of disaggregated forecasts performs just as well survey-based expectations and models that generate forecasts using the aggregate directly. Overall, ML methods outperform traditional time series models in predictive accuracy, with outstanding performance in forecasting disaggregates. Our results reinforce the benefits of using models in a data-rich environment for inflation forecasting, including aggregating disaggregated forecasts from ML techniques, mainly during volatile periods. Starting from the COVID-19 pandemic, the random forest model based on both aggregate and disaggregated inflation achieves remarkable predictive performance at intermediate and longer horizons.

==> Tables/tab_variables_drop.txt <==
27	& pimpf\_extract	& Industry Production -- extractive			& index	& IBGE	& 2	& \% change     \\
28	& pimpf\_manufac	& Industry Production -- manufacturing			& index	& IBGE	& 2	& \% change     \\
29	& pimpf\_foods		& Industry Production -- foods				& index	& IBGE	& 2	& \% change	\\
30	& pimpf\_beverages	& Industry Production -- beverages			& index	& IBGE	& 2	& \% change     \\
31	& pimpf\_tobacco	& Industry Production -- tobacco			& index	& IBGE	& 2	& \% change     \\
32	& pimpf\_textile	& Industry Production -- textile products		& index	& IBGE	& 2	& \% change     \\
33	& pimpf\_clothing	& Industry Production -- clothing and accessories	& index	& IBGE	& 2	& \% change     \\
34	& pimpf\_leather	& Industry Production -- leather			& index	& IBGE	& 2	& \% change     \\
35	& pimpf\_wood		& Industry Production -- wood				& index	& IBGE	& 2	& \% change     \\
36	& pimpf\_cellulose	& Industry Production -- cellulose and paper		& index	& IBGE	& 2	& \% change     \\
37	& pimpf\_record		& Industry Production -- recordings			& index	& IBGE	& 2	& \% change     \\
38	& pimpf\_coke		& Industry Production -- petroleum coke			& index	& IBGE	& 2	& \% change     \\
39	& pimpf\_clean		& Industry Production -- cleaning and personal hygiene	& index	& IBGE	& 2	& \% change     \\
40	& pimpf\_other\_chem	& Industry Production -- other chemicals		& index	& IBGE	& 2	& \% change     \\
41	& pimpf\_pharmo		& Industry Production -- pharmochemicals		& index	& IBGE	& 2	& \% change     \\
42	& pimpf\_plastic\_rubber \hspace{0.5cm} & Industry Production -- rubber and plastic		& index	& IBGE	& 2	& \% change     \\
43	& pimpf\_non\_metal	& Industry Production -- non-metallic minerals		& index	& IBGE	& 2	& \% change     \\
44	& pimpf\_metallurgy	& Industry Production -- metallurgy			& index	& IBGE	& 2	& \% change     \\
45	& pimpf\_metal		& Industry Production -- metal products			& index	& IBGE	& 2	& \% change     \\
46	& pimpf\_info		& Industry Production -- informatics			& index	& IBGE	& 2	& \% change     \\
47	& pimpf\_electric	& Industry Production -- electrical machines		& index	& IBGE	& 2	& \% change     \\
48	& pimpf\_machines	& Industry Production -- machines and equipment		& index	& IBGE	& 2	& \% change     \\
49	& pimpf\_auto		& Industry Production -- vehicles			& index	& IBGE	& 2	& \% change     \\
50	& pimpf\_transp		& Industry Production -- other transport		& index	& IBGE	& 2	& \% change     \\
51	& pimpf\_furniture	& Industry Production -- furniture			& index	& IBGE	& 2	& \% change     \\
52	& pimpf\_several	& Industry Production -- miscellaneous products		& index	& IBGE	& 2	& \% change     \\
53	& pimpf\_repair		& Industry Production -- repair and installation	& index	& IBGE	& 2	& \% change     \\
54	& pimpf\_capital	& Industry Production -- capital goods			& index	& IBGE	& 2	& \% change     \\
55	& pimpf\_intermediate	& Industry Production -- intermediate goods		& index	& IBGE	& 2	& \% change     \\
56	& pimpf\_cons		& Industry Production -- consumer goods (all)		& index	& IBGE	& 2	& \% change     \\
57	& pimpf\_cons\_dur	& Industry Production -- durable consumer goods		& index	& IBGE	& 2	& \% change     \\
58	& pimpf\_cons\_ndur	& Industry Production -- non-durable consumer goods	& index	& \hspace{0.5cm} IBGE \hspace{0.5cm}	& 2	& \% change     \\
